Swift Deep Galactic Plane Survey Classification of Swift J170800$-$402551.8 as a Candidate Intermediate Polar Cataclysmic Variable

Here, we present the results of our multi-wavelength campaign aimed at classifying \textit{Swift} J170800$-$402551.8 as part of the \textit{Swift} Deep Galactic Plane Survey (DGPS). We utilized Target of Opportunity (ToO) observations with \textit{Swift}, \textit{NICER}, \textit{XMM-Newton}, \textit{NuSTAR}, and the Southern African Large Telescope (SALT), as well as multi-wavelength archival observations from \textit{Gaia}, VPHAS, and VVV. The source displays a periodicity of 784 s in our \textit{XMM-Newton} observation. The X-ray spectrum (\textit{XMM-Newton} and \textit{NuSTAR}) can be described by thermal bremsstrahlung radiation with a temperature of $kT$\,$\approx$\,$30$ keV. The phase-folded X-ray lightcurve displays a double-peaked, energy-dependent pulse-profile. We used \textit{Chandra} to precisely localize the source, allowing us to identify and study the multi-wavelength counterpart. Spectroscopy with SALT identified a Balmer H$\alpha$ line, and potential HeI lines, from the optical counterpart. The faintness of the counterpart ($r$\,$\approx$\,$21$ AB mag) favors a low-mass donor star. Based on these criteria, we classify \textit{Swift} J170800$-$402551.8 as a candidate intermediate polar cataclysmic variable, where the spin period of the white dwarf is 784 s.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
